Language and Proofs for Higher-Order SMT (Work in Progress)

Satisfiability modulo theories (SMT) solvers have throughout the years been able to cope with increasingly expressive formulas, from ground logics to full first-order logic modulo theories. Nevertheless, higher-order logic within SMT is still little explored. One main goal of the Matryoshka project, which started in March 2017, is to extend the reasoning capabilities of SMT solvers and other automatic provers beyond first-order logic. In this preliminary report, we report on an extension of the SMT-LIB language, the standard input format of SMT solvers, to handle higher-order constructs. We also discuss how to augment the proof format of the SMT solver veriT to accommodate these new constructs and the solving techniques they require.

==> abstract.txt <==
Satisfiability Modulo Theories (SMT) solvers have throughout the years been able to handle increasingly expressive formulas; for instance, some now provide complete methods for full first-order logic.  However, higher-order logic within SMT seems little explored.

One main goal of the Matryoshka project, which started in March 2017, is precisely to extend reasoning capabilities of automatic provers (and notably SMT) beyond first-order logic.  In this very preliminary report, we discuss an extension of the SMT language to handle higher-order constructions.  We also discuss the evolution of proofs to accommodate these new constructions.

